Global in time justification of a two-phase averaged system for heat-conducting ideal gases

In this article, we mathematically justify (globally in time) a Baer-Nunziato type system from the non-isentropic compressible Navier-Sokes equations for heat conducting ideal gases posed over the torus and in one space dimension. The breakthrough in this paper is to define and prove the global existence of solutions in a framework intermediate between weak and strong solutions and then to derive the system through homogenization and Young measures characterization. Note that the main difficulty is to derive a priori uniform bounds on appropriate unknowns in the presence of piecewise constant coefficients (viscosity and adiabatic constants) exhibiting rapid oscillations between two positive values.

==> function_data.txt <==
0.001 5.908755278982137
0.013011011011011011 3.3549702901874077
0.025022022022022024 2.713020983002951
0.037033033033033035 2.3329780129895727
0.04904404404404405 2.0640805706048155
0.06105505505505506 1.8570343350237615
0.07306606606606607 1.6894572985749667
0.08507707707707708 1.5492747213117166
0.0970880880880881 1.4292246760430691
0.10909909909909911 1.3245977428464322
0.12111011011011012 1.2321652563853136
0.13312112112112112 1.1496170011824018
0.14513213213213214 1.0752428275517902
0.15714314314314315 1.0077412923939677
0.16915415415415416 0.9460989792152545
0.18116516516516518 0.8895113142452631
0.1931761761761762 0.8373288527009252
0.2051871871871872 0.7890197954304553
0.21719819819819822 0.7441431847433694
0.22920920920920923 0.7023293243620965
0.24122022022022024 0.6632652061042221
0.25323123123123126 0.6266834814549411
0.26524224224224224 0.5923539911240867
0.2772532532532533 0.5600771720674329
0.28926426426426427 0.5296788637324867
0.3012752752752753 0.5010061716433526
0.3132862862862863 0.4739241400962958
0.32529729729729734 0.448313051173723
0.3373083083083083 0.4240662137197704
0.34931931931931937 0.4010881393455952
0.36133033033033035 0.379293026909441
0.3733413413413414 0.35860349491104615
0.3853523523523524 0.3389495146725151
0.39736336336336336 0.3202675073096194
0.4093743743743744 0.30249957521396587
0.4213853853853854 0.2855928446966409
0.43339639639639643 0.2694989010399692
0.4454074074074074 0.2541733007943596
0.45741841841841846 0.23957514898285137
0.46942942942942945 0.2256667311154006
0.4814404404404405 0.21241319170152906
0.4934514514514515 0.19978225238418756
0.5054624624624625 0.18774396397584814
0.5174734734734735 0.1762704876183303
0.5294844844844845 0.16533590105564067
0.5414954954954956 0.154916026639062
0.5535065065065066 0.14498827820307003
0.5655175175175176 0.13553152438078675
0.5775285285285285 0.1265259662854592
0.5895395395395395 0.11795302778329952
0.6015505505505506 0.10979525683364011
0.6135615615615616 0.1020362365833184
0.6255725725725726 0.09466050508044788
0.6375835835835836 0.08765348262384087
0.6495945945945947 0.08100140589289495
0.6616056056056057 0.07469126811245369
0.6736166166166166 0.06871076460105902
0.6856276276276276 0.06304824313163915
0.6976386386386387 0.05769265860309791
0.7096496496496497 0.05263353158120998
0.7216606606606607 0.0478609103191186
0.7336716716716717 0.0433653359127672
0.7456826826826828 0.039137810285782115
0.7576936936936938 0.03516976673249805
0.7697047047047048 0.03145304277769084
0.7817157157157157 0.027979855137758053
0.7937267267267267 0.02474277659106322
0.8057377377377378 0.021734714585381815
0.8177487487487488 0.018948891428208492
0.8297597597597598 0.016378825921431195
0.8417707707707708 0.014018316315812657
0.8537817817817819 0.011861424473073506
0.8657927927927929 0.009902461134345758
0.8778038038038039 0.008135972203529435
0.8898148148148148 0.006556725962787696
0.9018258258258259 0.005159701145184228
0.9138368368368369 0.003940075796413686
0.9258478478478479 0.0028932168637962052
0.9378588588588589 0.0020146704562865603
0.94986986986987 0.0013001527242594915
0.961880880880881 0.0007455413123400936
0.973891891891892 0.0003468673426079219
0.985902902902903 0.000100307889165277
0.9979139139139139 2.178908366934438e-06
1.009924924924925 4.892859199891013e-05
1.021935935935936 0.00023713111340144602
1.0339469469469469 0.0005634807389857041
1.0459579579579579 0.0010247862798213256
1.0579689689689689 0.0016179658599959207
1.0699799799799798 0.0023400419802891287
1.081990990990991 0.003188136857380397
1.094002002002002 0.004159468020338508
1.106013013013013 0.005251344147536197
1.118024024024024 0.006461161128407417
1.130035035035035 0.007786398335630815
1.142046046046046 0.009224615094390015
1.154057057057057 0.010773447336338476
1.166068068068068 0.012430604426794528
1.178079079079079 0.01419386615451379
1.1900900900900901 0.016061079874144596
1.2021011011011011 0.018030157792165435
1.2141121121121121 0.02009907438774594
1.226123123123123 0.02226586396056096
1.238134134134134 0.024528618298132215
1.250145145145145 0.026885484455773656
1.262156156156156 0.029334662642679837
1.274167167167167 0.031874404208125456
1.2861781781781783 0.03450300972213971
1.2981891891891892 0.03721882714538649
1.3102002002002002 0.04002025008332111
1.3222112112112112 0.042905716120008486
1.3342222222222222 0.04587370522728079
1.3462332332332332 0.04892273824518262
1.3582442442442442 0.05205137542990523
1.3702552552552552 0.05525821506564366
1.3822662662662661 0.05854189213703004
1.3942772772772773 0.061901077058998
1.4062882882882883 0.06533447446112206
1.4182992992992993 0.06884082202365371
1.4303103103103103 0.07241888936263569
1.4423213213213213 0.07606747696163452
1.4543323323323323 0.07978541514776993
1.4663433433433433 0.08357156310985564
1.4783543543543542 0.08742480795659024
1.4903653653653655 0.09134406381285393
1.5023763763763764 0.09532827095227431
1.5143873873873874 0.09937639496433126
1.5263983983983984 0.1034874259543605
1.5384094094094094 0.10766037777491078
1.5504204204204204 0.11189428728699075
1.5624314314314314 0.11618821364982157
1.5744424424424424 0.12054123763778574
1.5864534534534533 0.12495246098333151
1.5984644644644646 0.12942100574465892
1.6104754754754755 0.13394601369707299
1.6224864864864865 0.13852664574695145
1.6344974974974975 0.1431620813673229
1.6465085085085085 0.14785151805410868
1.6585195195195195 0.15259417080212612
1.6705305305305305 0.15738927159999783
1.6825415415415415 0.162236068943154
1.6945525525525527 0.16713382736415638
1.7065635635635636 0.17208182697960817
1.7185745745745746 0.17707936305295413
1.7305855855855856 0.18212574557250505
1.7425965965965966 0.18722029884405544
1.7546076076076076 0.19236236109749294
1.7666186186186186 0.19755128410682654
1.7786296296296296 0.20278643282308917
1.7906406406406405 0.2080671850195922
1.8026516516516518 0.21339293094904
1.8146626626626627 0.21876307301202746
1.8266736736736737 0.22417702543647544
1.8386846846846847 0.22963421396756856
1.8506956956956957 0.23513407556778854
1.8627067067067067 0.24067605812665027
1.8747177177177177 0.24625962017976577
1.8867287287287287 0.2518842306368797
1.8987397397397399 0.2575493685185338
1.9107507507507508 0.2632545227010349
1.9227617617617618 0.2689991916694128
1.9347727727727728 0.274782883278071
1.9467837837837838 0.28060511451884396
1.9587947947947948 0.28646541129618697
1.9708058058058058 0.29236330820923784
1.9828168168168168 0.2982983483405002
1.9948278278278277 0.30427008305090697
2.006838838838839 0.3102780717810356
2.01884984984985 0.3163218818582546
2.030860860860861 0.32240108830958913
2.042871871871872 0.3285152736801056
2.054882882882883 0.33466402785661786
2.066893893893894 0.3408469478965327
2.078904904904905 0.3470636378616522
2.090915915915916 0.35331370865676515
2.102926926926927 0.3595967778728596
2.114937937937938 0.3659124696348016
2.126948948948949 0.37226041445332647
2.13895995995996 0.37864024908119687
2.150970970970971 0.38505161637338947
2.162981981981982 0.3914941651511734
2.174992992992993 0.3979675500699521
2.187004004004004 0.4044714314907456
2.199015015015015 0.41100547535519083
2.211026026026026 0.4175693530639466
2.223037037037037 0.4241627413583935
2.235048048048048 0.43078532220551957
2.247059059059059 0.4374367826858925
2.25907007007007 0.44411681488461574
2.271081081081081 0.4508251157851787
2.283092092092092 0.4575613871661034
2.295103103103103 0.4643253355003053
2.307114114114114 0.47111667185707895
2.319125125125125 0.4779351118066293
2.331136136136136 0.4847803753270684
2.343147147147147 0.4916521867138025
2.355158158158158 0.4985502744912347
2.3671691691691694 0.5054743713267148
2.3791801801801804 0.5124242139466648
2.3911911911911914 0.5193995430548188
2.4032022022022024 0.5264001032525093
2.4152132132132134 0.5334256429609403
2.4272242242242243 0.5404759143453902
2.4392352352352353 0.547550673241284
2.4512462462462463 0.5546496790820814
2.4632572572572573 0.5617726948289279
2.4752682682682683 0.5689194869020161
2.4872792792792793 0.5760898251136091
2.4992902902902903 0.5832834826026766
2.5113013013013012 0.5905002357710978
2.5233123123123122 0.5977398642213873
2.535323323323323 0.6050021506958978
2.547334334334334 0.6122868810174619
2.559345345345345 0.6195938440314275
2.5713563563563566 0.6269228315490527
2.5833673673673676 0.6342736382922167
2.5953783783783786 0.6416460618394167
2.6073893893893896 0.6490399025730086
2.6194004004004006 0.6564549636276604
2.6314114114114115 0.6638910508399866
2.6434224224224225 0.6713479726993276
2.6554334334334335 0.6788255402996454
2.6674444444444445 0.686323567292505
2.6794554554554555 0.6938418698411116
2.6914664664664665 0.7013802665753766
2.7034774774774775 0.7089385785479819
2.7154884884884884 0.7165166291914211
2.7274994994994994 0.7241142442759858
2.7395105105105104 0.7317312518686769
2.7515215215215214 0.739367482293013
2.7635325325325324 0.7470227680897166
2.775543543543544 0.75469694397825
2.787554554554555 0.7623898468191825
2.799565565565566 0.7701013155773688
2.811576576576577 0.7778311912859128
2.8235875875875878 0.7855793170109004
2.8355985985985988 0.7933455378168812
2.8476096096096097 0.8011297007330795
2.8596206206206207 0.8089316547203165
2.8716316316316317 0.8167512506386254
2.8836426426426427 0.8245883412155428
2.8956536536536537 0.8324427810150585
2.9076646646646647 0.8403144264072087
2.9196756756756757 0.8482031355382953
2.9316866866866866 0.8561087683017172
2.9436976976976976 0.864031186309397
2.9557087087087086 0.8719702528637896
2.9677197197197196 0.87992583293046
2.979730730730731 0.8878977931112126
2.991741741741742 0.895886001617761
3.003752752752753 0.9038903282459287
3.015763763763764 0.9119106443503606
3.027774774774775 0.9199468228197387
3.039785785785786 0.9279987380524888
3.051796796796797 0.9360662659329653
3.063807807807808 0.9441492838081051
3.075818818818819 0.9522476704645362
3.08782982982983 0.9603613061061342
3.099840840840841 0.9684900723320136
3.111851851851852 0.9766338521149449
3.123862862862863 0.9847925297801876
3.135873873873874 0.9929659909847284
3.147884884884885 1.001154122696918
3.159895895895896 1.0093568131764934
3.171906906906907 1.0175739519549818
3.1839179179179182 1.0258054298164725
3.195928928928929 1.0340511387787508
3.20793993993994 1.0423109720747894
3.219950950950951 1.05058482413458
3.231961961961962 1.0588725905673082
3.243972972972973 1.0671741681438554
3.255983983983984 1.075489454779626
3.267994994994995 1.0838183495176907
3.280006006006006 1.092160752512238
3.292017017017017 1.100516565012329
3.304028028028028 1.108885689345947
3.316039039039039 1.1172680289043382
3.32805005005005 1.1256634881266345
3.340061061061061 1.1340719724847526
3.352072072072072 1.1424933884685646
3.364083083083083 1.1509276435713354
3.376094094094094 1.1593746462754166
3.3881051051051054 1.1678343060381977
3.4001161161161164 1.1763065332783023
3.4121271271271274 1.1847912393620317
3.4241381381381384 1.193288336590043
3.4361491491491494 1.2017977381842633
3.4481601601601604 1.2103193582750296
3.4601711711711713 1.218853111888455
3.4721821821821823 1.2273989149340112
3.4841931931931933 1.2359566841923284
3.4962042042042043 1.244526337303201
3.5082152152152153 1.253107792753803
3.5202262262262263 1.2617009698671036
3.5322372372372373 1.2703057887904774
3.5442482482482482 1.2789221704845128
3.5562592592592592 1.287550036712005
3.56827027027027 1.296189310027138
3.580281281281281 1.304839913764846
3.5922922922922926 1.313501772030355
3.6043033033033036 1.3221748096888966
3.6163143143143146 1.3308589523555951
3.6283253253253256 1.3395541263855222
3.6403363363363366 1.3482602588639128
3.6523473473473476 1.3569772775965465
3.6643583583583585 1.3657051111002847
3.6763693693693695 1.3744436885937608
3.6883803803803805 1.3831929399882268
3.7003913913913915 1.3919527958785438
3.7124024024024025 1.4007231875343218
3.7244134134134135 1.4095040468912017
3.7364244244244245 1.4182953065422768
3.7484354354354354 1.4270968997296523
3.7604464464464464 1.4359087603361418
3.7724574574574574 1.4447308228770923
3.7844684684684684 1.4535630224923435
3.79647947947948 1.4624052949383108
3.808490490490491 1.471257576580195
3.820501501501502 1.4801198043843156
3.832512512512513 1.4889919159105627
3.844523523523524 1.4978738493049673
3.8565345345345348 1.5067655432923888
3.8685455455455457 1.5156669371693139
3.8805565565565567 1.52457797079677
3.8925675675675677 1.5334985845933453
3.9045785785785787 1.5424287195283184
3.9165895895895897 1.5513683171148922
3.9286006006006007 1.5603173194035325
3.9406116116116117 1.5692756689754066
3.9526226226226227 1.5782433089359242
3.9646336336336336 1.5872201829083739
3.9766446446446446 1.596206235027657
3.9886556556556556 1.6052014099341159
4.0006666666666675 1.6142056527674558
4.0126776776776785 1.6232189091607545
4.0246886886886895 1.6322411252345674
4.0366996996997 1.6412722475911141
4.048710710710711 1.650312223308556
4.060721721721722 1.659360999935356
4.072732732732733 1.6684185254847224
4.084743743743744 1.6774847484291346
4.096754754754755 1.68655961769495
4.108765765765766 1.6956430826570876
4.120776776776777 1.7047350931337915
4.132787787787788 1.7138355993814696
4.144798798798799 1.7229445520896067
4.15680980980981 1.7320619023757529
4.168820820820821 1.7411876017805816
4.180831831831832 1.7503216022630221
4.192842842842843 1.759463856195458
4.204853853853854 1.7686143163589982
4.216864864864865 1.7777729359388124
4.228875875875876 1.7869396685195338
4.240886886886887 1.7961144680807288
4.252897897897898 1.8052972889924275
4.264908908908909 1.81448808601072
4.27691991991992 1.8236868142734128
4.288930930930931 1.8328934292957473
4.300941941941942 1.842107886966178
4.312952952952954 1.851330143542209
4.324963963963965 1.8605601556462872
4.336974974974976 1.8697978802617568
4.348985985985987 1.879043274728865
4.360996996996998 1.8882962967408252
4.373008008008009 1.8975569043399336
4.38501901901902 1.9068250559137392
4.397030030030031 1.916100710191266
4.409041041041042 1.925383826239288
4.421052052052053 1.9346743634586525
4.433063063063064 1.9439722815806557
4.445074074074075 1.9532775406634657
4.457085085085086 1.962590101088594
4.469096096096097 1.9719099235574153
4.481107107107108 1.9812369690877338
4.493118118118119 1.990571199010394
4.50512912912913 1.999912574965939
4.517140140140141 2.0092610589013113
4.529151151151152 2.0186166130665995
4.541162162162163 2.027979200011825
4.553173173173174 2.037348782583775
4.565184184184185 2.0467253239228733
4.577195195195196 2.0561087874600963
4.589206206206207 2.0654991369139246
4.601217217217218 2.074896336287339
4.613228228228229 2.0843003498648542
4.62523923923924 2.093711142209588
4.637250250250251 2.103128678160374
4.649261261261262 2.112552922828906
4.661272272272273 2.1219838415969248
4.673283283283284 2.131421400113436
4.685294294294295 2.1408655642919676
4.6973053053053055 2.15031630030786
4.7093163163163165 2.1597735745955915
4.721327327327328 2.169237353846139
4.733338338338339 2.1787076050043694
4.74534934934935 2.1881842952664674
4.757360360360361 2.1976673920773946
4.769371371371372 2.207156863128379
4.781382382382383 2.216652676354437
4.793393393393394 2.2261547999319298
4.805404404404405 2.2356632022761422
4.817415415415416 2.2451778520389025
4.829426426426427 2.254698718106223
4.841437437437438 2.264225769595974
4.853448448448449 2.2737589758555856
4.86545945945946 2.283298306459779
4.877470470470471 2.2928437312083236
4.889481481481482 2.302395220123824
4.901492492492493 2.311952743449531
4.913503503503504 2.3215162716471864
4.925514514514515 2.3310857753948824
4.937525525525526 2.3406612255849604
4.949536536536537 2.350242593321923
4.961547547547548 2.3598298499203816
4.973558558558559 2.369422966903023
4.98556956956957 2.3790219159986004
4.997580580580581 2.388626669139951
5.009591591591592 2.398237198462037
5.021602602602603 2.407853476300008
5.033613613613614 2.4174754751872904
5.045624624624625 2.4271031678536943
5.057635635635636 2.436736527223548
5.069646646646647 2.44637552641385
5.081657657657658 2.456020138732449
5.093668668668669 2.4656703376762374
5.10567967967968 2.475326096929374
5.117690690690691 2.484987390361521
5.129701701701703 2.4946541920261067
5.141712712712714 2.504326476158604
5.153723723723725 2.514004217174834
5.165734734734736 2.523687389669286
5.177745745745747 2.5333759684134565
5.189756756756758 2.5430699283542095
5.201767767767769 2.552769244612155
5.21377877877878 2.562473892480046
5.225789789789791 2.5721838474211944
5.237800800800802 2.581899085067903
5.249811811811813 2.5916195812199194
5.261822822822824 2.601345311842905
5.273833833833835 2.611076253066921
5.285844844844846 2.620812381184932
5.297855855855857 2.6305536726513283
5.309866866866868 2.640300104080464
5.321877877877879 2.6500516522452093
5.33388888888889 2.6598082940755217
5.3458998998999006 2.6695700066570347
5.3579109109109115 2.6793367672296577
5.3699219219219225 2.6891085531861956
5.3819329329329335 2.698885342070981
5.3939439439439445 2.708667111578526
5.4059549549549555 2.718453839552182
5.4179659659659665 2.728245503982821
5.4299769769769775 2.73804208300753
5.441987987987988 2.7478435549083136
5.453998998998999 2.757649898110823
5.46601001001001 2.767461091183087
5.478021021021021 2.7772771128342626
5.490032032032032 2.7870979419134008
5.502043043043043 2.796923557408222
5.514054054054054 2.806753938443906
5.526065065065065 2.816589064281897
5.538076076076077 2.826428914318721
5.550087087087088 2.8362734680848103
5.562098098098099 2.846122705243352
5.57410910910911 2.855976605589139
5.586120120120121 2.8658351490474367
5.598131131131132 2.8756983156728637
5.610142142142143 2.885566085648282
5.622153153153154 2.8954384392836996
5.634164164164165 2.905315357015186
5.646175175175176 2.9151968194037963
5.658186186186187 2.9250828071345127
5.670197197197198 2.9349733010151895
5.682208208208209 2.9448682819755145
5.69421921921922 2.9547677310659815
5.706230230230231 2.964671629456869
5.718241241241242 2.9745799584372348
5.730252252252253 2.98449269941392
5.742263263263264 2.994409833910559
5.754274274274275 3.004331343566607
5.766285285285286 3.014257210136372
5.778296296296297 3.0241874154880604
5.790307307307308 3.0341219416028276
5.802318318318319 3.044060770573846
5.81432932932933 3.0540038846053763
5.826340340340341 3.0639512660118498
5.838351351351352 3.073902897216963
5.850362362362363 3.0838587607527774
5.862373373373374 3.0938188392588315
5.874384384384385 3.103783115481261
5.886395395395396 3.1137515722719273
5.898406406406407 3.123724192587556
5.910417417417418 3.1337009594888823
5.922428428428429 3.143681856139809
5.93443943943944 3.1536668658065685
5.946450450450452 3.163655971856895
5.958461461461463 3.173649157759205
5.970472472472474 3.1836464070817887
5.982483483483485 3.193647703492005
5.994494494494496 3.203653030755487
6.0065055055055065 3.2136623727353566
6.0185165165165175 3.223675713391442
6.0305275275275285 3.2336930367795107
6.0425385385385395 3.2437143270505038
6.0545495495495505 3.2537395684497783
6.0665605605605615 3.2637687453163635
6.0785715715715725 3.273801842082215
6.0905825825825834 3.283838843271483
6.102593593593594 3.2938797334997867
6.114604604604605 3.303924497473493
6.126615615615616 3.3139731199890052
6.138626626626627 3.324025585932058
6.150637637637638 3.334081880277018
6.162648648648649 3.344141988086191
6.17465965965966 3.3542058945091426
6.186670670670671 3.364273584782013
6.198681681681682 3.374345044226848
6.210692692692693 3.3844202582509357
6.222703703703704 3.394499212346145
6.234714714714715 3.4045818920882747
6.246725725725726 3.4146682831364084
6.258736736736737 3.4247583712322696
6.270747747747748 3.4348521421995954
6.282758758758759 3.4449495819435025
6.29476976976977 3.455050676449869
6.306780780780781 3.465155411784716
6.318791791791792 3.4752637740936008
6.330802802802803 3.485375749601009
6.342813813813814 3.4954913246097608
6.354824824824825 3.5056104855004127
6.366835835835837 3.5157332187306753
6.378846846846848 3.5258595108348283
6.390857857857859 3.535989348423145
6.40286886886887 3.5461227181813237
6.414879879879881 3.5562596068699195
6.426890890890892 3.566400001323786
6.438901901901903 3.57654388845152
6.450912912912914 3.5866912552349097
6.462923923923925 3.596842088728394
6.474934934934936 3.60699637605852
6.486945945945947 3.617154104423409
6.498956956956958 3.6273152610922272
6.510967967967969 3.6374798334046625
6.52297897897898 3.6476478087704005
6.534989989989991 3.6578191746686146
6.547001001001002 3.6679939186474506
6.559012012012013 3.6781720283235257
6.571023023023024 3.688353491381423
6.583034034034035 3.698538295573199
6.595045045045046 3.7087264287178883
6.607056056056057 3.718917878701019
6.619067067067068 3.7291126334741267
6.631078078078079 3.7393106810542784
6.64308908908909 3.7495120095235968
6.655100100100101 3.75971660702879
6.667111111111112 3.769924461780687
6.679122122122123 3.7801355620537747
6.691133133133134 3.790349896185741
6.703144144144145 3.800567452577022
6.715155155155156 3.81078821969035
6.727166166166167 3.8210121860503126
6.739177177177178 3.8312393402429077
6.7511881881881886 3.8414696709151075
6.7631991991991995 3.851703166774425
6.775210210210211 3.8619398165884844
6.787221221221222 3.8721796091845926
6.799232232232233 3.882422533449322
6.811243243243244 3.892668578328089
6.823254254254255 3.90291773282474
6.835265265265266 3.9131699860011384
6.847276276276277 3.923425326976762
6.859287287287288 3.9336837449282926
6.871298298298299 3.943945229089222
6.88330930930931 3.9542097687494504
6.895320320320321 3.9644773532548956
6.907331331331332 3.974747972007102
6.919342342342343 3.9850216144628545
6.931353353353354 3.9952982701337953
6.943364364364365 4.005577928586043
6.955375375375376 4.015860579439818
6.967386386386387 4.026146212369066
6.979397397397398 4.036434817101092
6.991408408408409 4.046726383416191
7.00341941941942 4.057020901147279
7.015430430430431 4.067318360179546
7.027441441441442 4.077618750450084
7.039452452452453 4.0879220619475385
7.051463463463464 4.098228284711759
7.063474474474475 4.108537408833448
7.075485485485486 4.118849424453813
7.087496496496497 4.129164321764231
7.099507507507508 4.139482091005899
7.111518518518519 4.149802722469505
7.12352952952953 4.160126206494891
7.135540540540541 4.170452533470723
7.147551551551552 4.180781693834159
7.159562562562563 4.191113678070527
7.171573573573574 4.201448476713003
7.183584584584586 4.211786080342287
7.195595595595597 4.222126479586283
7.207606606606608 4.232469665119795
7.219617617617619 4.242815627664203
7.23162862862863 4.25316435798716
7.243639639639641 4.2635158469022825
7.255650650650652 4.273870085268846
7.267661661661663 4.284227063991484
7.279672672672674 4.294586774019887
7.291683683683685 4.304949206348505
7.303694694694696 4.315314352016257
7.315705705705707 4.325682202106231
7.327716716716718 4.336052747745401
7.339727727727729 4.346425980104339
7.35173873873874 4.356801890396925
7.363749749749751 4.3671804698800685
7.375760760760762 4.377561709853427
7.387771771771773 4.387945601659127
7.399782782782784 4.398332136681489
7.4117937937937945 4.408721306346754
7.4238048048048055 4.419113102122807
7.4358158158158165 4.429507515518921
7.4478268268268275 4.43990453808547
7.4598378378378385 4.4503041614136825
7.4718488488488495 4.460706377135368
7.4838598598598605 4.471111176922662
7.4958708708708714 4.48151855248776
7.507881881881882 4.491928495582668
7.519892892892893 4.502340997998948
7.531903903903904 4.512756051567457
7.543914914914915 4.52317364815811
7.555925925925926 4.5335937796796175
7.567936936936937 4.5440164380792485
7.579947947947948 4.554441615342583
7.59195895895896 4.564869303493269
7.603969969969971 4.575299494592779
7.615980980980982 4.58573218074018
7.627991991991993 4.596167354071887
7.640003003003004 4.606605006761432
7.652014014014015 4.617045131019231
7.664025025025026 4.627487719092352
7.676036036036037 4.6379327632642875
7.688047047047048 4.648380255854721
7.700058058058059 4.658830189219307
7.71206906906907 4.669282555749444
7.724080080080081 4.679737347872052
7.736091091091092 4.690194558049354
7.748102102102103 4.700654178778654
7.760113113113114 4.71111620259212
7.772124124124125 4.721580622056569
7.784135135135136 4.732047429773255
7.796146146146147 4.742516618377652
7.808157157157158 4.7529881805392495
7.820168168168169 4.7634621089613365
7.83217917917918 4.773938396380798
7.844190190190191 4.784417035567909
7.856201201201202 4.794898019326132
7.868212212212213 4.8053813404919055
7.880223223223224 4.815866991934455
7.892234234234235 4.826354966555585
7.904245245245246 4.8368452572894824
7.916256256256257 4.847337857102523
7.928267267267268 4.85783275899307
7.940278278278279 4.868329955991288
7.95228928928929 4.878829441158945
7.964300300300301 4.889331207589223
7.976311311311312 4.8998352484065295
7.988322322322323 4.910341556766311
8.000333333333334 4.920850125854862
8.012344344344344 4.931360948889145
8.024355355355356 4.941874019116602
8.036366366366366 4.952389329814974
8.048377377377378 4.962906874292125
8.060388388388388 4.973426645885853
8.0723993993994 4.983948637963719
8.08441041041041 4.994472843922862
8.096421421421422 5.004999257189841
8.108432432432432 5.015527871220433
8.120443443443444 5.02605867949949
8.132454454454454 5.036591675540739
8.144465465465466 5.047126852886636
8.156476476476476 5.057664205108178
8.168487487487488 5.06820372580475
8.180498498498498 5.078745408603941
8.19250950950951 5.0892892471614
8.204520520520521 5.09983523516065
8.216531531531531 5.110383366312938
8.228542542542543 5.120933634357073
8.240553553553553 5.1314860330592555
8.252564564564565 5.142040556212931
8.264575575575575 5.152597197638622
8.276586586586587 5.163155951183774
8.288597597597597 5.173716810722596
8.30060860860861 5.184279770155915
8.31261961961962 5.194844823411007
8.324630630630631 5.205411964441461
8.336641641641641 5.215981187227011
8.348652652652653 5.226552485773402
8.360663663663663 5.237125854112222
8.372674674674675 5.247701286300774
8.384685685685685 5.258278776421908
8.396696696696697 5.268858318583893
8.408707707707707 5.279439906920256
8.42071871871872 5.290023535589652
8.43272972972973 5.300609198775708
8.444740740740741 5.31119689068689
8.456751751751751 5.321786605556358
8.468762762762763 5.332378337641827
8.480773773773773 5.342972081225422
8.492784784784785 5.353567830613555
8.504795795795795 5.364165580136765
8.516806806806807 5.374765324149607
8.528817817817817 5.385367057030493
8.540828828828829 5.395970773181576
8.552839839839839 5.406576467028605
8.564850850850851 5.417184133020802
8.576861861861861 5.427793765630719
8.588872872872873 5.438405359354119
8.600883883883883 5.449018908709835
8.612894894894895 5.459634408239653
8.624905905905907 5.470251852508177
8.636916916916917 5.480871236102697
8.648927927927929 5.491492553633079
8.660938938938939 5.50211579973162
8.67294994994995 5.512740969052944
8.68496096096096 5.5233680562738545
8.696971971971973 5.533997056093238
8.708982982982983 5.544627963231921
8.720993993993995 5.555260772432563
8.733005005005005 5.565895478459522
8.745016016016017 5.576532076098756
8.757027027027027 5.587170560157681
8.769038038038039 5.597810925465072
8.781049049049049 5.608453166870933
8.79306006006006 5.619097279246393
8.80507107107107 5.629743257483578
8.817082082082083 5.640391096495508
8.829093093093093 5.651040791215973
8.841104104104105 5.66169233659943
8.853115115115115 5.672345727620879
8.865126126126126 5.68300095927577
8.877137137137137 5.693658026579865
8.889148148148148 5.7043169245691585
8.901159159159159 5.714977648299743
8.91317017017017 5.7256401928477185
8.92518118118118 5.736304553309071
8.937192192192192 5.746970724799578
8.949203203203203 5.75763870245469
8.961214214214214 5.768308481429436
8.973225225225224 5.778980056898309
8.985236236236236 5.789653424055172
8.997247247247246 5.8003285781131435
9.009258258258258 5.8110055143045045
9.02126926926927 5.8216842278805885
9.03328028028028 5.832364714111685
9.045291291291292 5.843046968286939
9.057302302302302 5.853730985714247
9.069313313313314 5.864416761720162
9.081324324324324 5.875104291649789
9.093335335335336 5.8857935708666975
9.105346346346346 5.89648459475281
9.117357357357358 5.907177358708315
9.129368368368368 5.917871858151569
9.14137937937938 5.9285680885189995
9.15339039039039 5.939266045265009
9.165401401401402 5.949965723861886
9.177412412412412 5.960667119799702
9.189423423423424 5.971370228586233
9.201434434434434 5.982075045746846
9.213445445445446 5.9927815668244335
9.225456456456456 6.003489787379295
9.237467467467468 6.014199702989069
9.249478478478478 6.024911309248625
9.26148948948949 6.035624601769992
9.2735005005005 6.04633957618225
9.285511511511512 6.0570562281314615
9.297522522522522 6.067774553280563
9.309533533533534 6.078494547309298
9.321544544544544 6.089216205914116
9.333555555555556 6.099939524808095
9.345566566566566 6.110664499720846
9.357577577577578 6.121391126398443
9.369588588588588 6.132119400603322
9.3815995995996 6.142849318114212
9.39361061061061 6.153580874726041
9.405621621621622 6.164314066249856
9.417632632632632 6.175048888512745
9.429643643643644 6.185785337357749
9.441654654654656 6.196523408643786
9.453665665665666 6.207263098245566
9.465676676676678 6.218004402053514
9.477687687687688 6.228747315973687
9.4896986986987 6.239491835927701
9.50170970970971 6.250237957852645
9.513720720720722 6.260985677701006
9.525731731731732 6.27173499144059
9.537742742742743 6.282485895054451
9.549753753753754 6.293238384540803
9.561764764764765 6.303992455912956
9.573775775775776 6.314748105199227
9.585786786786787 6.3255053284428815
9.597797797797798 6.336264121702038
9.60980880880881 6.347024481049615
9.62181981981982 6.357786402573239
9.633830830830831 6.368549882375185
9.645841841841841 6.379314916572293
9.657852852852853 6.390081501295903
9.669863863863863 6.400849632691775
9.681874874874875 6.411619306920031
9.693885885885885 6.422390520155065
9.705896896896897 6.43316326858549
9.717907907907907 6.4439375484140555
9.72991891891892 6.454713355857584
9.74192992992993 6.4654906871468985
9.753940940940941 6.476269538526759
9.765951951951951 6.4870499062557805
9.777962962962963 6.497831786606385
9.789973973973973 6.508615175864713
9.801984984984985 6.519400070330573
9.813995995995995 6.530186466317362
9.826007007007007 6.540974360152012
9.838018018018017 6.5517637481749045
9.850029029029029 6.5625546267398285
9.862040040040041 6.573346992213897
9.874051051051051 6.584140840977487
9.886062062062063 6.594936169424184
9.898073073073073 6.605732973960702
9.910084084084085 6.616531251006833
9.922095095095095 6.627330996995376
9.934106106106107 6.638132208372081
9.946117117117117 6.648934881595576
9.958128128128129 6.659739013137317
9.970139139139139 6.670544599481515
9.98215015015015 6.681351637125086
9.994161161161161 6.692160122577576
10.006172172172173 6.702970052361115
10.018183183183183 6.713781423010344
10.030194194194195 6.724594231072365
10.042205205205205 6.735408473106674
10.054216216216217 6.746224145685108
10.066227227227227 6.757041245391777
10.078238238238239 6.767859768823018
10.090249249249249 6.778679712587325
10.10226026026026 6.789501073305298
10.11427127127127 6.800323847609583
10.126282282282283 6.8111480321448195
10.138293293293293 6.821973623567571
10.150304304304305 6.832800618546285
10.162315315315315 6.843629013761224
10.174326326326327 6.854458805904419
10.186337337337337 6.865289991679603
10.198348348348349 6.87612256780217
10.210359359359359 6.886956530999106
10.22237037037037 6.897791878008945
10.23438138138138 6.908628605581708
10.246392392392393 6.919466710478853
10.258403403403404 6.930306189473221
10.270414414414414 6.941147039348979
10.282425425425426 6.951989256901575
10.294436436436436 6.962832838937672
10.306447447447448 6.973677782275115
10.318458458458458 6.9845240837428575
10.33046946946947 6.9953717401809286
10.34248048048048 7.006220748440364
10.354491491491492 7.017071105383174
10.366502502502502 7.027922807882273
10.378513513513514 7.038775852821448
10.390524524524524 7.0496302370952915
10.402535535535536 7.060485957609162
10.414546546546546 7.07134301127913
10.426557557557558 7.082201395031933
10.438568568568568 7.093061105804917
10.45057957957958 7.103922140546004
10.46259059059059 7.11478449621362
10.474601601601602 7.125648169776674
10.486612612612612 7.136513158214484
10.498623623623624 7.147379458516751
10.510634634634634 7.1582470676834955
10.522645645645646 7.169115982725021
10.534656656656656 7.179986200661858
10.546667667667668 7.19085771852473
10.558678678678678 7.201730533354489
10.57068968968969 7.212604642202091
10.5827007007007 7.223480042128529
10.594711711711712 7.234356730204805
10.606722722722722 7.245234703511871
10.618733733733734 7.256113959140594
10.630744744744744 7.266994494191705
10.642755755755756 7.277876305775759
10.654766766766766 7.288759391013084
10.666777777777778 7.299643747033747
10.67878878878879 7.3105293709775
10.6907997997998 7.32141625999374
10.702810810810812 7.33230441124147
10.714821821821822 7.343193821889249
10.726832832832834 7.3540844891151576
10.738843843843844 7.364976410106744
10.750854854854856 7.375869582060995
10.762865865865866 7.386764002184277
10.774876876876878 7.3976596676923165
10.786887887887888 7.408556575810135
10.7988988988989 7.419454723772025
10.81090990990991 7.430354108821499
10.822920920920922 7.4412547282112556
10.834931931931932 7.452156579203128
10.846942942942944 7.463059659068058
10.858953953953954 7.473963965086044
10.870964964964966 7.484869494546109
10.882975975975976 7.49577624474625
10.894986986986988 7.506684212993413
10.906997997997998 7.51759339660344
10.91900900900901 7.52850379290104
10.93102002002002 7.53941539921974
10.943031031031031 7.550328212901859
10.955042042042042 7.561242231298458
10.967053053053053 7.572157451769307
10.979064064064064 7.583073871682846
10.991075075075075 7.593991488416147
11.003086086086086 7.604910299354874
11.015097097097097 7.615830301893254
11.027108108108107 7.626751493434027
11.03911911911912 7.637673871388419
11.05113013013013 7.648597433176098
11.063141141141141 7.659522176225146
11.075152152152153 7.670448097972015
11.087163163163163 7.681375195861488
11.099174174174175 7.692303467346656
11.111185185185185 7.703232909888868
11.123196196196197 7.714163520957708
11.135207207207207 7.725095298030942
11.14721821821822 7.736028238594505
11.15922922922923 7.746962340142447
11.171240240240241 7.757897600176907
11.183251251251251 7.768834016208077
11.195262262262263 7.779771585754167
11.207273273273273 7.790710306341371
11.219284284284285 7.801650175503832
11.231295295295295 7.812591190783608
11.243306306306307 7.823533349730639
11.255317317317317 7.834476649902712
11.267328328328329 7.8454210888654305
11.279339339339339 7.8563666641921746
11.291350350350351 7.867313373464079
11.303361361361361 7.878261214269989
11.315372372372373 7.889210184206432
11.327383383383383 7.900160280877584
11.339394394394395 7.911111501895245
11.351405405405405 7.9220638448787914
11.363416416416417 7.9330173074551595
11.375427427427427 7.943971887258798
11.387438438438439 7.954927581931656
11.399449449449449 7.965884389123131
11.41146046046046 7.976842306490051
11.423471471471471 7.987801331696636
11.435482482482483 7.998761462414476
11.447493493493493 8.009722696322484
11.459504504504505 8.020685031106886
11.471515515515515 8.031648464461172
11.483526526526527 8.042612994086078
11.495537537537539 8.053578617689547
11.507548548548549 8.064545332986704
11.51955955955956 8.075513137699824
11.53157057057057 8.086482029558306
11.543581581581583 8.097452006298639
11.555592592592593 8.10842306566437
11.567603603603605 8.119395205406088
11.579614614614615 8.130368423281372
11.591625625625626 8.141342717054785
11.603636636636637 8.152318084497834
11.615647647647648 8.163294523388942
11.627658658658659 8.174272031513414
11.63966966966967 8.185250606663425
11.65168068068068 8.196230246637974
11.663691691691692 8.207210949242867
11.675702702702702 8.21819271229068
11.687713713713714 8.229175533600745
11.699724724724724 8.240159410999102
11.711735735735736 8.251144342318495
11.723746746746746 8.26213032539832
11.735757757757758 8.273117358084624
11.747768768768768 8.284105438230052
11.75977977977978 8.295094563693839
11.77179079079079 8.306084732341773
11.783801801801802 8.317075942046174
11.795812812812812 8.32806819068586
11.807823823823824 8.339061476146133
11.819834834834834 8.350055796318738
11.831845845845846 8.361051149101847
11.843856856856856 8.37204753240003
11.855867867867868 8.383044944124228
11.867878878878878 8.394043382191725
11.87988988988989 8.40504284452613
11.891900900900902 8.416043329057349
11.903911911911912 8.427044833721546
11.915922922922924 8.438047356461142
11.927933933933934 8.449050895224769
11.939944944944946 8.460055447967257
11.951955955955956 8.471061012649598
11.963966966966968 8.482067587238937
11.975977977977978 8.493075169708536
11.98798898898899 8.504083758037748
12.0 8.515093350212

